Disassembly as Weighted Interval Scheduling with Learned Weights

Disassembly is the first step of a variety of binary analysis and transformation techniques, such as reverse engineering, or binary rewriting. Recent disassembly approaches consist of three phases: an exploration phase, that overapproximates the binary's code; an analysis phase, that assigns weights to candidate instructions or basic blocks; and a conflict resolution phase, that downselects the final set of instructions. We present a disassembly algorithm that generalizes this pattern for a wide range of architectures, namely x86, x64, arm32, and aarch64. Our algorithm presents a novel conflict resolution method that reduces disassembly to weighted interval scheduling.

==> rebuttal.txt <==
We thank the reviewers their insightful feedback. Below we attempt to answer
questions and clarify doubts.


Question: What would happen if learned weights
from one dataset are applied to another? Reviewer C mentioned "the
risk of doing so would be missing patterns that are relevant to other
compilers".

Answer: We agree this would be interesting but also agree with
reviewer C's assessment, for example, the SOK dataset does not contain PE
binaries, so training only on SOK would likely result in poor results
on PE binaries.

Question: What are you open sourcing?

Answer: We plan to open source both tools and evaluation scripts.

Question: Reviewers wondered about the specific
heuristics and which ones can be discarded.

Answer: Our open-source artifact will include their original and learned weights.


Question: Reviewers asked for more details on heuristics and what heuristics were added to Ddisasm.

Answer: The heuristics are too numerous to list in the paper, but the Ddisasm maintainers have incorporated all of our proposals due to improved performance. We will make diffs and scripts available for readers to understand which parts of Ddisasm use our improvements. 

Question: Reviewer C asked about additional explanation on Failures (Table 2).

Answer: We will add a table showing how many of the Failures are caused by timeouts, Ddisasm-WIS failing to
produce an output, or our scripts failing to decode an instruction
marked as ground truth.


Question: why did your evaluation script not cover the libc rep prefixes?

Answer: This is a rather technical detail. The Ddisasm GTIRB representation does not easily allow overlapping blocks without significant impact to downstream tools, which is rarely needed but impacts libc. We adopt a pragmatic approach and just
record one code block (the one with the prefix at 94c42 in Fig 1 as an example) but ensure
that all references to the other, e.g. `je 94c43`, refer to that block as well
but encoding them as `je L_94c42+1` (a label pointing to the block + a
constant).
Improving this is an engineering goal distinct from the scientific advancement in Ddisasm-WIS. 



Question: Reviewer C asked about improved discussion of superset disassembly and choice of WIS vs. MWIS.

Answer: We believe the reviewer refers to D-ARM. We agree that there
is uncertainty about the tradeoff of the two methods and our paper
explicitly calls for more research to be done. Our weight inference could be adapted to improve D-ARM's approach but given D-ARM's granularity, scaling issues would occur due to more inter-dependencies and would pose new research problems to solve beyond our current scope.



Question: Reviewer D shows concern that candidate generation does not guarantee soundness.

This was addressed in §3.2.3, which proved the necessary conditions for soundness (theorem 1) and how they can fail. We characterized these conditions since perfect disassembly does not yet exist, and note in §5.1 further measured the minute proportion of binaries that yield unsound results. Most were actually sound, but the "ground truth" had an error. 



Question/Issue: Reviewer D has concerns about how we setup
the LP problem to find optimal heuristic weights, and whether we ignore different heuristics having different levels of importance in our solution.

New Answer: The reviewer has erred in believing that we aim to minimize w. We will clarify in revision and provide a worked example: we minimize \sum s, which will find absolute values for w that make \sum s ~= 0, which tends to make most s_i = 0 and then generate accurate disassembly.  

Answer: We suspect there is some misunderstanding on the approach. The reviewer mentions "minimizing s aims to find an appropriate solution by minimizing the changes to l and r, i.e., the smallest changes to w."

That is not what minimizing s does. Consider a system with 3 constraints:
l_1 + s_1 >= r_1 +1
l_2 + s_2 >= r_2 +1
l_3 + s_3 >= r_3 +1

We minimize s_1+s_2+s3. If we manage to set s_1+s_2+s3 to 0, then all
the constraints are satisfied and we will obtain perfect disassembly.
In practice, not all s_i will become 0 and some of the original constraints will not
be satisfied.  Nonetheless, the LP problem is finding absolute values
for w (the weights) that make s_1+s_2+s3 as close to 0, which
generally will result in most s_i becoming 0.

The reviewer also mentions "minimizing the total change to w does not
have significant meaning in this problem" but our problem does not
minimize the total change to w. It finds absolute weights that
minimize the value of the slack variables, thereby maximizing the
number of satisfied constraints.

We do not make apriori assumptions 
about the importance of different heuristics, rather their importance 
is reflected in the constraints and hence inferred by solving the LP.
For instance, we would expect an important positive heuristic with weight w_j
to match blocks that are more likely to be part of the optimal schedule. 
Thus constraints containing w_j are more likely to include it in l_i and
and minimizing s_i would favor a higher value of w_j.

Comment: The specific method for generating the ignore set in Section 4 is unclear.

Answer: The Ignored set is computed differently depending on the source of ground truth.
Each dataset uses a different ground truth source (Table 1). In practice, all ground truth sources have limitations hence the need to consider an Ignored set. We will add more details to the discussion in Appendix B on what is ignored.
- SOK ignores some functions added by the linker
- For Pangine, we ignore anything outside the detected function boundaries as recommended by the authors https://github.com/pangine/disasm-benchmark?tab=readme-ov-file#using-our-disassembly-ground-truth
- For Jiang dataset, we ignore addresses outside function symbols (see B.0.3 for justification)
- For Assemblage, we extract ground truth from PDB files which also have partial information. E.g. functions from the windows runtime library are not included.


Comment: Ddisasm-WIS  Precision or Recall is lower than that of existing tools.

Answer: The tools that outperform Ddisasm-WIS in precision (Ida for x86/x64 and arm32 and ghidra for arm32) generally have significantly lower recall. That is, these tools are much more conservative in finding code and their higher precision comes at the expense of failing to find a lot of real code.

Comment: Recent works typically use binaries compiled with different
compilers and optimization options.

Answer: The SOK, Pangine, and Assemblage datasets comprise several
compilers, compiler versions, and optimization options.

 - Pangine:
   - compilers: clang-3.8, clang-6.0, gcc-5.4, gcc-7.5, icc-19, msvc-cl-19
   - optimizations: O0, O1, O2, O3, Ofast, Os
 - SOK:
   - compilers: clang, gcc
   - optimizations: O0, O1, O2, O3, Ofast, Os
 - Jiang contains binaries with different flavors of ARM
 - Assemblage:
   - compilers: MSVC-v140, 141, 142, 143
   - optimizations: O1, O2, Od, Ox


Comment: In Section 4.2, when multiple optimal schedules occur, the paper does not explain how the selection is made.

When there are multiple optimal schedules, we select the schedule that contains the highest positive heuristic coefficients and the lowest negative heuristic coefficients.

Comment: The linear constraints generated only based on the relationship between optimal and non-optimal schedules, but non-optimal schedules can also generate linear constraints due to differences in the number of TBlocks they contain. The reason for making this choice is not clear.


Introducing constraints between two non-optimal schedules make the problem harder to satisfy and can be counter-productive. Those constraints are not essential to achieve perfect disassembly and they would "compete" with the essential constraints (the ones between optimal and non-optimal schedules).

Consider a code fragment where we have 3 possible intervals S1=[T1,T2], S2=[T1,F1], S3=[F2] (where T* are true blocks and F* are not). The optimal schedule is [T1,T2]. Despite S2 having more true blocks than S3, there is no reason to enforce that W(S2) > W(S3). This could cause heuristics in F1 to receive higher weight and make W(S1) > W(S2) harder to satisfy.

==> reviews.txt <==
Review #487A
===========================================================================

Paper Summary
-------------
This paper proposed a new technique for disassembly. It models the disassembly problem as weighted interval scheduling, and proposed an algorithm to automatically learn the weights. The evaluation shows that this disassembly approach outperforms the existing ones, especially in terms of correctness, which is essential for binary rewriting applications.

Technical Correctness
---------------------
1. No Apparent Flaws

Scientific Contribution
-----------------------
6. Provides a Valuable Step Forward in an Established Field

Presentation
------------
1. No Flaws in Presentation

Comments to Authors
-------------------
This paper was an enjoyable read! Disassembly has been extensively studied, and there have been numerous contributions in this area. Before reading this paper, I was under the impression that there was little room left for improvement, especially after *Datalog Disassembly*. However, this paper proves otherwise by addressing a critical limitation in existing methods.

## Strengths

### 1. Addressing Weight Assignment Challenges 
The paper identifies a key challenge in disassembly: assigning weights to different heuristics and rules. It highlights that a set of weights effective for one ISA and compiler may not perform well for another ISA or compiler. The evaluation results support this observation, showing that while *Datalog Disassembly* performs well for x64 and GCC, it struggles with ARM binaries in terms of correctness.

### 2. Weighted Interval Assignment Problem 
To address this challenge, the paper formulates disassembly as a weighted interval assignment problem. The process involves: 
- Identifying possible code and data blocks in a binary. 
- Assigning weights to each block based on applied heuristics. 
- Treating these blocks as intervals with assigned weights, ensuring they do not overlap. 

The task of correct disassembly is then reduced to finding a set of non-overlapping intervals that maximize the sum of weights, which can be efficiently solved using dynamic programming. This modeling is both intuitive and effective.

### 3. Learning Weights Using Symbolic Constraints 
The paper further innovates by proposing a method to learn weights. It treats weights as symbolic variables, collects symbolic constraints, and uses a constraint solver to optimize them. This approach is both clever and practical, and it enhances the adaptability of the system across different ISAs and compilers.

### 4. Clarity of Presentation 
The writing is excellent. The authors explain their ideas clearly through formal definitions, algorithms, and illustrative examples, making the methodology easy to follow and understand.

### 5. Robust Evaluation 
The evaluation is thorough and includes diverse datasets as well as comparisons against several baseline disassemblers. The improvements in correctness metrics are significant, showcasing the effectiveness of the proposed approach.

## Weaknesses and Suggestions 

### 1. Explanation of Correctness Metric 
While the improvements in correctness are impressive, the paper does not explain how correctness is measured. Providing additional details about this metric is essential for reproducibility and understanding the results.

### 2. Missing Efficiency Evaluation 
The paper does not include an efficiency evaluation. While I do not doubt the efficiency of the proposed disassembler, including this analysis would provide a more complete picture of its practicality and performance.

### 3. Open-Source Availability 
It would be beneficial if the proposed system were open-sourced. This would greatly facilitate follow-up research and allow the community to build upon the work.

---

## Summary 
This paper presents a novel and effective approach to disassembly, addressing a significant challenge in weight assignment and introducing a clever solution for learning weights. The methodology is well-presented, and the evaluation demonstrates substantial improvements in correctness. However, including details about the correctness metric, conducting an efficiency evaluation, and open-sourcing the system would further enhance the impact and utility of the work.

Recommended Decision
--------------------
2. Accept with Noteworthy Concerns in Meta Review

Reviewer Confidence
-------------------
1. Certain

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #487B
===========================================================================

Paper Summary
-------------
This paper presents a principled approach to disassembly. The proposed approach is built on top of Ddisasm and formally splits the disassembly problem into 3 phases:  a candidate generation phase, a weight assignment phase, and a conflict resolution phase. Additionally, this work investigates how to optimally assign weights to disassembling heuristics to maximize accuracy based on binaries for which a disassembling ground truth exists.

The proposed approach was evaluated on multiple datasets (spanning multiple ISAs), and it generally performed better than the state-of-the-art.

Technical Correctness
---------------------
1. No Apparent Flaws

Technical Correctness Comments
------------------------------
The presented work appears to be technically correct.

Scientific Contribution
-----------------------
3. Creates a New Tool to Enable Future Science
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
The proposed approach is built on top of Ddisasm. As such, the proposed approach could be considered as being just "incremental" over the state-of-the-art. Nevertheless, I think this paper's scientific contribution is substantial since it provides a formal framework to describe, implement, and optimize disassemblers. Future work can re-use the same conceptual framework and implement new heuristics/methodology on top of it

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
The paper is generally well-written. I particularly appreciated the examples showcasing "tricky" disassembling scenarios. However, I found that the provided concrete description/explanation of the considered heuristics is too limited (Section 3.3). While I understand not all the heuristics could be explained in detail, it would have helped to have a complete list of them (maybe in the Appendix) as well as a detailed explanation of some of them.

Comments to Authors
-------------------
Overall, I appreciated this paper, especially in its attempt to "formalize" the disassembling process and to objectively determine the best combination of heuristics.

The evaluation is comprehensive and convincing. However, the authors could further strengthen it by describing in detail a few "failure cases" and potentially proposing, as future work, ways to fix them.

As mentioned above, I would have also liked more details about the considered heuristics and the rationale justifying their usage.


QUESTIONS:

- The authors mention that their approach found 42 heuristics that can be removed without degrading the performance. What are these heuristics about? Why are they not useful (at least for the binaries in the used datasets)?

- What would happen if the heuristics' weights were learned using ground truth for one dataset and then applied to another dataset?

Recommended Decision
--------------------
2. Accept with Noteworthy Concerns in Meta Review

Reviewer Confidence
-------------------
3. Fairly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #487C
===========================================================================

Paper Summary
-------------
The paper proposes a methodology for disassembly that summarizes and improves recent practices, where an initial exploration phase finds plausible candidate code and data blocks, an analysis phase gives confidence scores as weights, and a conflict resolution phase produces an output set of non-conflicting blocks with the highest weights. Existing work generally fine-tunes weights manually and tends to use more expensive conflict resolution strategies, which become NP-hard in the case of superset disassembly (forcing for approximations). This paper, after providing theoretical constructs to show the soundness of the general approach, devises two practical solutions for the two respects above. For conflict resolution, they show that if we reason on address ranges, the problem may be treated as a weighted interval scheduling (WIS) amenable to dynamic programming. Then, for the heuristics, it may be possible to infer their weights by simulating the analysis of binaries for which the ground truth is available: that is, to infer weights that would lead to optimal handling of those binaries. Such weights are then expected to generalize to other datasets. The method targets x86, x64, arm32 (also with Thumb decoding), and aarch64, testing on stripped ELF and PE binaries. The authors deploy it atop Ddisasm, building a Ddisasm-WIS enhancement that shows generally better performance than Ddisasm (using much fewer heuristics than with manual tuning) and other SotA systems.

Technical Correctness
---------------------
1. No Apparent Flaws

Technical Correctness Comments
------------------------------
The paper appears to be technically well-executed. I generally liked the theoretical constructs for giving more rigor to the approach and then discussing the practical relaxations and why those are reasonable.

It is unclear why the evaluation scripts could not handle the libc prefixes mentioned in Section 5.1. The authors are expected to clarify this aspect and its implications in their rebuttal response.

Minors that the authors should consider fixing:
- Definition 1 relies on program traces, which were not defined (but are convenient to model unreachability)
- the definition of "potential strings" is rather brittle, as any byte is potentially an ASCII character unless the authors meant "printable" ones. Also, in PE files, you may find wide-char strings as well.

Scientific Contribution
-----------------------
3. Creates a New Tool to Enable Future Science
4. Addresses a Long-Known Issue
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
Please clarify in the rebuttal what will be open-sourced: the whole tool or just the evaluation scripts?

The paper shows a promising way to reduce both manual and computational work in the currently leading methodology for a long-standing problem well-researched in recent top-4 security conference editions. As a secondary contribution, the authors identify and report issues in the ground-truth dataset used by many.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
The paper is generally well-organized and easy to read. The choice of presenting the baseline algorithm first and then its enhancements probably harms the space a deeper evaluation could have deserved.

An apparent issue is that the authors do not make it clear what they added to Ddisasm for the heuristics (neither quantitatively nor qualitatively) and how much of the manual weight assignment and fine-tuning work is different compared to the Ddisasm paper (especially for claiming 4 years of work on fine-tuning "Ddisasm-WIS's manual weights"), as also the original system needed weights for its heuristics.

The paper lacks a sufficiently rich discussion paragraphs for its limitations and the deeper differences with superset disassembly. Please refer to the Comments to Authors part of this review.

Nits: consider adding a footnote to explain how Thumb encoding works for arm32 and why it exists; a couple of typos in Appendix B ("exclude manually excluded" if unintended, "Pangine"/"Panguine").

Comments to Authors
-------------------
Thank you for this submission to S&P. Disassembly is a long-standing problem and its relevancy to security shows in the many publications in recent editions of top-4 security conferences. This paper does not discuss or evaluate any security application of the method, but I am personally fine with this choice. It may also read as incremental over Ddisasm. Nevertheless, I am supportive because you make two valuable steps forward: you show how to model everything nicely if you reason on blocks (enabling interval analysis) and you propose another reasonable method to infer weights and remove both fine-tuning work and unnecessary heuristics. In general, I appreciated the effort to provide some principle reasoning for the soundness of the method, and then you relax some of it when instantiating the specific implementation techniques, yet covering all the bases by discussing what were the potential implications and why those are acceptable. Nicely executed!

Please find below some comments on what I believe could be made better.

I think the performance on PE files would have deserved better investigation, as after all you get much worse performance on them than on the other datasets. I suspect some differences may show when partitioning the results between x86 and x64 binaries. The fact that the dataset is overly big does not preclude you from considering smaller subsets to investigate the prevalence of these issues and try to pinpoint their causes. I would expect many cases where your method performs worse just because you either don't have provisions for certain MSVC patterns or you turned them off because you trained your method on ELFs (but then Ddisasm should be less affected, assuming it has an adequate number of heuristics that are MSVC/PE-specific).

As for the rest of the evaluation, I have three comments:
- it could have been equally (if not more) interesting to study the generalizability of your weights by using one full dataset instead of portions of all but the PE one. Yet, the risk of doing so would be missing patterns that are relevant to other compilers (see also my comment above for PEs)
- we don't get to read much about the Failures (Table 2) you encounter and, therefore, where we should look at as a community for the next paper about disassembly
- why did your evaluation script not cover the libc rep prefixes? Please address this in the rebuttal

I feel the multi-ISA angle is also not sufficiently explored: not experimentally, where the authors do well (especially for the Thumb arm32 overlooked aspects in prior works), but in the theoretical discussions. How would your method potentially fare when analyzing code from other architectures, as with MIPS, RISC-V, etc?

I would urge the authors to make it more clear, both qualitatively and quantitatively, what they added to Ddisasm in terms of heuristics (I could not get if the counts given are increments or the total, nor did I read how many heuristics are in Disasm). In a sentence, you mention that you spent 4 years of work fine-tuning those additions (before/alongside coming up with the automation step which is a pillar of this paper). A couple of sentences leave some doubts about what was already in Ddisasm and what you added.

I feel you should improve also the discussion of superset disassembly. Initially, the related works section gives it almost as an implicit discussion, but this is a key point behind (but also potentially limiting) your design: bottom line, they need to do MWIS because they reason on single addresses whereas you can do WIS because you do ranges, but we don't really know what method is better (right now you perform better, but it may be preeminently from the heuristics weights and not necessarily from a superior method, just saying).

Recommended Decision
--------------------
2. Accept with Noteworthy Concerns in Meta Review

Reviewer Confidence
-------------------
3. Fairly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #487D
===========================================================================

Paper Summary
-------------
This paper introduces a novel disassembly algorithm aimed at improving the accuracy of binary disassembly, crucial for tasks like reverse engineering and binary rewriting. The approach follows a three-phase process: candidate generation, weight assignment, and conflict resolution. The candidate generation phase overapproximates potential code blocks, which are then assigned weights using heuristics during the weight assignment phase. The conflict resolution phase resolves overlapping blocks using a weighted interval scheduling (WIS) optimization. A key innovation in this paper is the use of learned weights, derived through solving the linear constraint group extracted from dataset, to optimize disassembly heuristics across different Instruction Set Architectures (ISAs), including x86, x64, arm32, and aarch64. The authors demonstrate that this learned weight approach outperforms manually tuned weights in most cases, leading to a 40% reduction in necessary heuristics, without sacrificing accuracy.

The experimental evaluation compares the proposed algorithm against state-of-the-art disassemblers like IDAPro, Binary Ninja, and Ghidra, among others. The results show that the proposed algorithm, Ddisasm-WIS, achieves good performance. Notably, the algorithm also outperforms the earlier version of Ddisasm (Ddisasm-1.6) and D-ARM, particularly for arm32 binaries. The learned weights significantly improve performance by reducing the number of heuristics needed and improving generalization across unseen binaries. Moreover, the disassembler achieves the highest proportion of perfectly disassembled binaries, which is a critical metric for binary rewriting tasks.

Technical Correctness
---------------------
3. Fixable Major Issues

Technical Correctness Comments
------------------------------
The WIS-based approach and the use of LP for weight optimization are novel and practically useful. However, there are some issues:

In Section 3.2 Candidate Generation, the authors mainly focus on extending Ddisasm's    algorithm, particularly the identification of data blocks. However, the guarantee of the sound property is not well established. For example, jump tables are only handled using a special pattern matching, but jump tables that do not conform to this pattern also exist, and this simple pattern matching fails to account for such cases.

The extended linear traversal attempts to disassemble from each block using a decode mode, but sometimes even if the mode has switched (e.g., from ARM to Thumb), some instructions still can be disassembled in ARM mode.

The approach of generating linear constraints from the analysis of schedules to solve for heuristic rule weights is innovative. However, as the paper shows, when generating linear constraints across the entire dataset, it is difficult to find values that satisfy all constraints. The experimental section also provides evidence of this, and I believe this is a common issue. However, when resolving constraint conflicts in Section 4.4, the varying importance of constraints generated by different heuristic rules is ignored, with the aim of merely minimizing the fluctuating constraints, which is confusing. In other words, in this problem, the values l and r are linear combinations of w. The values of w, l, and r have special meanings. The larger the value of w, the more important the corresponding heuristic rule is. In the LP problem, minimizing s aims to find an appropriate solution by minimizing the changes to l and r, i.e., the smallest changes to w. However, in this problem, the impact of increasing or decreasing different w values by the same amount on disassembly is not the same. Specifically, if w_i is much larger than w_j, increasing one of them by 2 will have a completely different effect on the result. Therefore, minimizing the total change to w does not have significant meaning in this problem. In evaluation, Ddisasm-WIS often shows high Correct rates, but Precision or Recall is lower than that of existing tools. This may illustrate Ddisasm-WIS can perfectly handle simple case, but lacks stronger ability in dealing with hard case than other tools due to the inappropriate handling of linear constraints.

In the three phases of Ddisasm-WIS, two of them have potential issues that may affect the accuracy of the algorithm, which also contradicts the principles mentioned in the paper. Please refer to Comments to Authors section for detailed questions.

Scientific Contribution
-----------------------
6. Provides a Valuable Step Forward in an Established Field

Scientific Contribution Comments
--------------------------------
The main contribution of this work lies in transforming the disassembly problem into a Weighted Interval Scheduling (WIS) optimization problem, and proposing an algorithm that can automatically learn weights from data. This is a potentially effective new approach and method for disassembly.

Presentation
------------
2. Minor Flaws in Presentation

Presentation Comments
---------------------
The paper contains some grammar errors, such as in Section 2.1, where the phrase "if there exists a program trace that contains contains" is repeated.

The paper defines and uses many variables and formulas, and they are used very frequently. This requires frequent back-and-forth reading to fully understand their specific meanings. It would be helpful to include a table summarizing the definitions and roles of the variables and functions for easier reference.

Some important implementation is not clear. For example, in Section 4, the implementation of extracting the ignored set is not introduced. In Section 4.2, when multiple optimal schedules occur, the paper only mentions heuristic selection but does not explain how the selection is made.

In terms of structure, the paper lacks a discussion section. There is a missing in-depth discussion of the work, such as its limitations and suggesting future directions.

Comments to Authors
-------------------
Thank you for submitting this research to S&P! The work seems very promising, using WIS to replace traditional heuristic-based methods with a principled optimization model.

Strengths:
1) The paper presents a clear approach to improving disassembly accuracy across multiple ISAs. The use of a weighted interval scheduling (WIS) approach for conflict resolution is a novel solution to the problem.

2) The structure of this paper is fluent, with rigorous expressions using many formulas, and it explains the process clearly through numerous specific examples.

3) The evaluation section uses a variety of existing datasets to demonstrate the generalizability of the method.

Weaknesses:
1) There are some errors in the method presented in the paper, which contradict the overall objective expressed in the article.

The extensions in Section 3.2 do not seem to guarantee the soundness of data blocks or the accuracy of extended linear traversal.

The linear constraints generated only based on the relationship between optimal and non-optimal schedules, but non-optimal schedules can also generate linear constraints due to differences in the number of TBlocks they contain. The reason for making this choice is not clear.

This work ignores that different heuristic rule have different levels of importance when resolving constraint conflicts.

2) The paper lacks a sufficient comparison with existing tools and lacks effective evaluation methods.

Ddisasm-WIS often shows very high Correct rates, but Precision or Recall is lower than that of existing tools, which might indicate that while the tool can disassemble common binaries well, it may not perform as well on more difficult cases.

This paper emphasizes some optimization strategies in Section 4 but does not provide a specific evaluation of how effective these optimizations are.

Recent works typically use binaries compiled with different compilers and optimization options to demonstrate the generalizability of their approach, but this work does not consider these options.

The traditional tools are only compared using the SOK dataset.

Those methods of first disassembling the superset of instructions and then conducting specific analysis might tend to be time-consuming. For example, D-ARM uses a lightweight superset to reduce the overall number of instructions and time spent on generation. Ddisasm-WIS adds analysis of each block during disassembly, so I am curious about the disassembly speed of this tool when compared to commonly used disassemblers like IDA and Ghidra.

Minors:
1) The specific method for generating the ignore set in Section 4 is unclear. In Section 4.2, when multiple optimal schedules occur, the paper does not explain how the selection is made.

2) The paper lacks a discussion section. There is a missing in-depth discussion of the work, such as its limitations and suggesting future directions.

Recommended Decision
--------------------
3. Weak Reject (Can be Convinced by a Champion)

Reviewer Confidence
-------------------
2. Highly Confident

Should this submission be reviewed by the Research Ethics Committee?
--------------------------------------------------------------------
1. No
